Search for Standard Model Higgs Bosons Produced in Association with W Bosons

We report on the results of a search for standard model Higgs bosons produced in association with W bosons from p-pbar collisions at root s = 1.96 TeV. The search uses a data sample corresponding to approximately 1 fb-1 of integrated luminosity. Events consistent with the W to l-nu and H to b-bbar signature are selected by triggering on a high-pT electron or muon candidate and tagging one or two of the jet candidates as having originated from b quarks. A neural network filter rejects a fraction of tagged charm and light flavor jets, increasing the b-jet purity in the sample and thereby reducing the background to Higgs boson production. We observe no excess l-nu-b-bbar production beyond the background expectation, and we set 95% confidence level upper limits on the production cross section times branching fraction sigma(p-pbar to WH) times Br(H to b-bbar) ranging from 3.9 to 1.3 pb, for specific Higgs boson mass hypotheses in the range 110 to 150 GeV/c2, respectively.

==> prl_wh1invfb.txt <==
Standard Model Higgs bosons can be produced in association with W
bosons in p-pbar collisions.  We report a search for WH production in
p-pbar collisions at 1.96 TeV, using a dataset corresponding to 1
inverse fb of integrated luminosity.  Events with the final state WH
-> lnub-bbar are selected by triggering on a high-p_T electron or muon
from W decay and tagging one or more of the b jets.  A neural network
filter rejects tagged jets from charm and light flavor jets, thereby
reducing the physics background to the Higgs boson search.  We observe
no excess lnub-bbar production beyond the background expectation, and
we set 95\% confidence level limits on the production rate times
branching fraction sigma(p-pbar -> WH) Br(H -> b-bbar) of 3.9 to 1.3
pb, for specific Higgs boson mass hypotheses in the range 110 to 150
GeV/c2, respectively.

